Second-Order Semantic Dependency Parsing with End-to-End Neural Networks

Semantic dependency parsing aims to identify semantic relationships between words in a sentence that form a graph. In this paper, we propose a second-order semantic dependency parser, which takes into consideration not only individual dependency edges but also interactions between pairs of edges. We show that second-order parsing can be approximated using mean field (MF) variational inference or loopy belief propagation (LBP). We can unfold both algorithms as recurrent layers of a neural network and therefore can train the parser in an end-to-end manner. Our experiments show that our approach achieves state-of-the-art performance.

==> qa.txt <==
6.5 25.2 0.9 50.8
0.0 0.0 0.0 0.0
14.6 0.6 26.7 71.9
0.0 0.0 0.0 0.0
3.1 1.7 26.9 1.4



==> qb.txt <==
1.6 38.3 0.1 6.4
0.0 0.0 0.0 0.0
26.5 0.0 30.6 49.3
0.0 0.0 0.0 0.0
2.2 0.4 13.6 0.0



==> qc.txt <==
0.7 70.1 0.1 7.2
0.0 0.0 0.0 0.0
32.4 0.0 47.2 89.5
0.0 0.0 0.0 0.0
0.7 0.1 5.8 0.1



==> qd.txt <==
0.2 89.9 0.0 0.6
0.0 0.0 0.0 0.0
59.0 0.0 83.5 95.9
0.0 0.0 0.0 0.0
0.4 0.0 2.0 0.0

